The Gas-to-Dust Ratio Investigation in the Massive Star-Forming region M17

M17 is a well-known massive star-forming region, and its Gas-to-Dust Ratio (GDR) may vary significantly compared to the other areas. The mass of gas can be traced by the ${\rm CO}$ emission observed in the \emph{Milky Way Imaging Scroll Painting (MWISP) project}. The dust mass can be traced by analyzing the interstellar extinction magnitude obtained from the \emph{United Kingdom Infrared Telescope (UKIRT)}. We computed the ratio ${W({\rm CO})/A_V}$: for ${A_V \le }$ 10 mag, ${{ W(^{12}{\rm CO})/ A_V}= (6.27 \pm 0.19)}$ ${\mathrm{{K \cdot km/s} \cdot mag^{-1}}}$ and ${{ W(^{13}{\rm CO})/ A_V} = (0.75 \pm 0.72)}$ ${ \mathrm{{K \cdot km/s} \cdot mag^{-1}}}$; whereas for ${{A_V} \ge 10}$ mag, ${{ W(^{12}{\rm CO})/ A_V} = (15.8 \pm 0.06) }$ ${\mathrm{{K \cdot km/s} \cdot mag^{-1}}}$ and ${{ W(^{13}{\rm CO})/ A_V} = (3.11 \pm 0.25)}$ ${ \mathrm{{K \cdot km/s} \cdot mag^{-1}}}$. Then, we converted the ${W({\rm CO})/A_V}$ into ${N(\rm H)/A_V}$. Using the WD01 model, we derived the GDR: for ${A_V \le }$ 10 mag, the GDRs were ${118 \pm 9}$ for ${^{12}{\rm CO}}$ and ${83 \pm 62}$ for ${^{13}{\rm CO}}$, comparable to those of the Milky Way; however, for ${A_V \ge }$ 10 mag, the GDRs increased significantly to ${296 \pm 3}$ for ${^{12}{\rm CO}}$ and ${387 \pm 40}$ for ${^{13}{\rm CO}}$, approximately three times higher than those of the Milky Way. In the discussion, we compared the results of this work with previous studies and provided a detailed discussion of the influence of massive stars and other factors on GDR.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.3 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 23 April 2024
%
% Copyright (C) Royal Astronomical Society 2024, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
